HCLAE: High Capacity Locally Aggregating Encodings for Approximate Nearest Neighbor Search

Vector quantization-based approaches are successful to solve Approximate Nearest Neighbor (ANN) problems which are critical to many applications. The idea is to generate effective encodings to allow fast distance approximation. We propose quantization-based methods should partition the data space finely and exhibit locality of the dataset to allow efficient non-exhaustive search. In this paper, we introduce the concept of High Capacity Locality Aggregating Encodings (HCLAE) to this end, and propose Dictionary Annealing (DA) to learn HCLAE by a simulated annealing procedure. The quantization error is lower than other state-of-the-art. The algorithms of DA can be easily extended to an online learning scheme, allowing effective handle of large scale data. Further, we propose Aggregating-Tree (A-Tree), a non-exhaustive search method using HCLAE to perform efficient ANN-Search. A-Tree achieves magnitudes of speed-up on ANN-Search tasks, compared to the state-of-the-art.

==> figures/mutualinfo/data/ana_locality_mutual_info_GIST1M.txt <==
PQ:
    6.7357    1.4569    1.4974    1.4428    1.3233    1.2700    1.3009    1.0904
    1.4569    6.6080    1.4422    1.3794    1.2808    1.1941    1.2576    1.0334
    1.4974    1.4422    6.6702    1.4294    1.3115    1.2274    1.2937    1.0727
    1.4428    1.3794    1.4294    6.5313    1.2637    1.1948    1.2287    1.0280
    1.3233    1.2808    1.3115    1.2637    6.3781    1.1031    1.1564    0.9755
    1.2700    1.1941    1.2274    1.1948    1.1031    6.2391    1.1317    0.8917
    1.3009    1.2576    1.2937    1.2287    1.1564    1.1317    6.3592    0.9494
    1.0904    1.0334    1.0727    1.0280    0.9755    0.8917    0.9494    5.9566
	
DA:
    4.8461    1.1126    0.9348    0.9188    0.8822    0.8906    0.9029    0.9029
    1.1126    6.8116    1.7874    1.8838    1.8100    1.8611    1.8910    1.9015
    0.9348    1.7874    7.2029    2.1399    2.0556    2.1123    2.1476    2.1589
    0.9188    1.8838    2.1399    7.4573    2.2110    2.2797    2.3217    2.3299
    0.8822    1.8100    2.0556    2.2110    7.2929    2.2337    2.2529    2.2635
    0.8906    1.8611    2.1123    2.2797    2.2337    7.4456    2.3313    2.3341
    0.9029    1.8910    2.1476    2.3217    2.2529    2.3313    7.5058    2.3839
    0.9029    1.9015    2.1589    2.3299    2.2635    2.3341    2.3839    7.5208
	
OPQ:
    6.6586    1.3847    1.4434    1.3919    1.2660    1.1748    1.2138    1.0006
    1.3847    6.6151    1.4175    1.3687    1.2613    1.1329    1.2176    0.9820
    1.4434    1.4175    6.6858    1.4377    1.3019    1.1806    1.2610    1.0282
    1.3919    1.3687    1.4377    6.5594    1.2620    1.1535    1.2014    0.9932
    1.2660    1.2613    1.3019    1.2620    6.3925    1.0564    1.1225    0.9288
    1.1748    1.1329    1.1806    1.1535    1.0564    6.1507    1.0775    0.8294
    1.2138    1.2176    1.2610    1.2014    1.1225    1.0775    6.3301    0.8848
    1.0006    0.9820    1.0282    0.9932    0.9288    0.8294    0.8848    5.8535
	
RVQ:
    4.6487    0.7601    0.4674    0.3861    0.2612    0.2738    0.2174    0.1917
    0.7601    6.2314    0.8422    0.6879    0.4493    0.4717    0.3729    0.3287
    0.4674    0.8422    6.0144    0.5778    0.3505    0.3557    0.2708    0.2352
    0.3861    0.6879    0.5778    5.8768    0.3175    0.3215    0.2445    0.2078
    0.2612    0.4493    0.3505    0.3175    5.2239    0.2052    0.1597    0.1362
    0.2738    0.4717    0.3557    0.3215    0.2052    5.3203    0.1668    0.1465
    0.2174    0.3729    0.2708    0.2445    0.1597    0.1668    4.9672    0.1042
    0.1917    0.3287    0.2352    0.2078    0.1362    0.1465    0.1042    4.7875

AQ:
    5.0387    0.6485    0.6317    0.5087    0.5605    0.6539    0.7779    0.7140
    0.6485    5.3176    0.7636    0.6427    0.6790    0.7810    0.9000    0.8451
    0.6317    0.7636    5.7321    0.7613    0.7967    0.9122    1.0527    1.0009
    0.5087    0.6427    0.7613    5.5440    0.7828    0.8707    0.9915    0.9585
    0.5605    0.6790    0.7967    0.7828    5.9576    0.9986    1.1179    1.0773
    0.6539    0.7810    0.9122    0.8707    0.9986    6.4901    1.3575    1.3029
    0.7779    0.9000    1.0527    0.9915    1.1179    1.3575    6.9422    1.5519
    0.7140    0.8451    1.0009    0.9585    1.0773    1.3029    1.5519    6.9184


==> figures/mutualinfo/data/ana_locality_mutual_info_SIFT1M.txt <==
AQ:
    6.7766    0.5851    0.8605    0.6585    1.3196    1.0095    1.4136    0.7052
    0.5851    4.2762    0.3868    0.3110    0.5729    0.5088    0.5717    0.3241
    0.8605    0.3868    5.1935    0.3797    0.8577    0.6334    0.8461    0.5014
    0.6585    0.3110    0.3797    4.2444    0.5497    0.4564    0.6099    0.3257
    1.3196    0.5729    0.8577    0.5497    6.4306    0.9852    1.2571    0.6546
    1.0095    0.5088    0.6334    0.4564    0.9852    5.6592    0.9703    0.5284
    1.4136    0.5717    0.8461    0.6099    1.2571    0.9703    6.5887    0.7639
    0.7052    0.3241    0.5014    0.3257    0.6546    0.5284    0.7639    4.6337
	
OPQ:
    5.8970    0.9834    1.0850    1.1551    1.0497    1.1622    1.2253    1.1917
    0.9834    5.9621    1.3800    1.1992    1.1264    1.2430    1.2995    1.2041
    1.0850    1.3800    6.2578    1.3295    1.2935    1.3991    1.3895    1.3998
    1.1551    1.1992    1.3295    6.5529    1.4697    1.5601    1.5656    1.4262
    1.0497    1.1264    1.2935    1.4697    6.2242    1.4518    1.4462    1.3155
    1.1622    1.2430    1.3991    1.5601    1.4518    6.6359    1.6002    1.4981
    1.2253    1.2995    1.3895    1.5656    1.4462    1.6002    6.6736    1.5352
    1.1917    1.2041    1.3998    1.4262    1.3155    1.4981    1.5352    6.5908

PQ:
    5.6893    0.9988    1.0657    1.1326    1.1099    1.1357    1.2357    1.2064
    0.9988    6.2098    1.5267    1.3476    1.3077    1.3221    1.3684    1.3454
    1.0657    1.5267    6.3485    1.3982    1.3974    1.3822    1.3848    1.4596
    1.1326    1.3476    1.3982    6.6030    1.6056    1.5654    1.5173    1.4965
    1.1099    1.3077    1.3974    1.6056    6.4719    1.5335    1.4930    1.4686
    1.1357    1.3221    1.3822    1.5654    1.5335    6.5331    1.4915    1.5205
    1.2357    1.3684    1.3848    1.5173    1.4930    1.4915    6.5018    1.5304
    1.2064    1.3454    1.4596    1.4965    1.4686    1.5205    1.5304    6.6096
	
DA-offline:
    4.3328    0.5876    0.7008    0.7198    0.7079    0.7028    0.7057    0.7029
    0.5876    6.0657    1.2007    1.2716    1.3130    1.3550    1.4027    1.4435
    0.7008    1.2007    6.6054    1.4496    1.5122    1.5658    1.6287    1.6858
    0.7198    1.2716    1.4496    6.8732    1.6314    1.6853    1.7549    1.8209
    0.7079    1.3130    1.5122    1.6314    7.0712    1.7942    1.8613    1.9309
    0.7028    1.3550    1.5658    1.6853    1.7942    7.2126    1.9570    2.0276
    0.7057    1.4027    1.6287    1.7549    1.8613    1.9570    7.3786    2.1429
    0.7029    1.4435    1.6858    1.8209    1.9309    2.0276    2.1429    7.5175
	
DA-online:
    4.5919    0.5697    0.6869    0.7212    0.7070    0.7325    0.7263    0.7304
    0.5697    5.9224    1.0872    1.1648    1.1983    1.2430    1.2693    1.2925
    0.6869    1.0872    6.4365    1.3504    1.3958    1.4492    1.4823    1.5114
    0.7212    1.1648    1.3504    6.7817    1.5436    1.5974    1.6405    1.6727
    0.7070    1.1983    1.3958    1.5436    6.9976    1.7011    1.7434    1.7718
    0.7325    1.2430    1.4492    1.5974    1.7011    7.1440    1.8353    1.8631
    0.7263    1.2693    1.4823    1.6405    1.7434    1.8353    7.2773    1.9468
    0.7304    1.2925    1.5114    1.6727    1.7718    1.8631    1.9468    7.3441

RVQ:
    4.1505    0.5650    0.6156    0.6099    0.5977    0.5647    0.5596    0.5144
    0.5650    6.2309    1.2557    1.2619    1.2727    1.2516    1.2805    1.2220
    0.6156    1.2557    6.6940    1.3858    1.4094    1.3741    1.4109    1.3514
    0.6099    1.2619    1.3858    6.8039    1.4291    1.3992    1.4431    1.3803
    0.5977    1.2727    1.4094    1.4291    6.9149    1.4393    1.4827    1.4159
    0.5647    1.2516    1.3741    1.3992    1.4393    6.9184    1.4634    1.3987
    0.5596    1.2805    1.4109    1.4431    1.4827    1.4634    7.0098    1.4474
    0.5144    1.2220    1.3514    1.3803    1.4159    1.3987    1.4474    6.9367

==> figures/mutualinfo/data/ana_mutualInfo_GIST1M.txt <==
DA:
    7.6980    0.3164    0.3285    0.2991    0.3051    0.3233    0.3111    0.2674
    0.3164    7.9005    0.2161    0.1951    0.2013    0.1977    0.1903    0.1633
    0.3285    0.2161    7.9232    0.1747    0.1821    0.1786    0.1783    0.1573
    0.2991    0.1951    0.1747    7.9231    0.1572    0.1642    0.1623    0.1491
    0.3051    0.2013    0.1821    0.1572    7.8773    0.1739    0.1646    0.1475
    0.3233    0.1977    0.1786    0.1642    0.1739    7.9191    0.1673    0.1451
    0.3111    0.1903    0.1783    0.1623    0.1646    0.1673    7.9320    0.1509
    0.2674    0.1633    0.1573    0.1491    0.1475    0.1451    0.1509    7.9153

DA-Online:
    7.8061    0.3694    0.3761    0.3673    0.3357    0.3583    0.3445    0.3031
    0.3694    7.8792    0.2958    0.2545    0.2273    0.2200    0.2158    0.1830
    0.3761    0.2958    7.7806    0.2144    0.1954    0.2005    0.1928    0.1703
    0.3673    0.2545    0.2144    7.8712    0.1682    0.1748    0.1704    0.1521
    0.3357    0.2273    0.1954    0.1682    7.8305    0.1603    0.1532    0.1380
    0.3583    0.2200    0.2005    0.1748    0.1603    7.8585    0.1600    0.1413
    0.3445    0.2158    0.1928    0.1704    0.1532    0.1600    7.8601    0.1582
    0.3031    0.1830    0.1703    0.1521    0.1380    0.1413    0.1582    7.8684

AQ:
    5.3884    0.3630    0.2201    0.2792    0.3462    0.4088    0.4286    0.2077
    0.3630    5.1483    0.1981    0.2542    0.2849    0.3549    0.4378    0.2047
    0.2201    0.1981    7.6631    0.1839    0.1936    0.2349    0.2565    0.1597
    0.2792    0.2542    0.1839    7.1357    0.2106    0.2807    0.3197    0.1854
    0.3462    0.2849    0.1936    0.2106    6.5466    0.2845    0.3440    0.1898
    0.4088    0.3549    0.2349    0.2807    0.2845    6.8860    0.5188    0.2577
    0.4286    0.4378    0.2565    0.3197    0.3440    0.5188    6.0388    0.2823
    0.2077    0.2047    0.1597    0.1854    0.1898    0.2577    0.2823    7.5857
	
OPQ:
    7.7330    0.2244    0.2094    0.2571    0.2318    0.2678    0.1932    0.2702
    0.2244    7.7488    0.2315    0.2639    0.2719    0.2581    0.2863    0.2770
    0.2094    0.2315    7.8127    0.2811    0.2568    0.2355    0.2328    0.2723
    0.2571    0.2639    0.2811    7.7654    0.3221    0.3036    0.2700    0.3489
    0.2318    0.2719    0.2568    0.3221    7.6986    0.3021    0.3011    0.3585
    0.2678    0.2581    0.2355    0.3036    0.3021    7.7891    0.3840    0.3121
    0.1932    0.2863    0.2328    0.2700    0.3011    0.3840    7.8524    0.3333
    0.2702    0.2770    0.2723    0.3489    0.3585    0.3121    0.3333    7.8988
	
PQ:
    7.7778    0.1924    0.1845    0.2218    0.2049    0.2284    0.1729    0.2678
    0.1924    7.7853    0.2427    0.2509    0.2487    0.2329    0.2606    0.2634
    0.1845    0.2427    7.8280    0.2684    0.2471    0.2280    0.2350    0.2733
    0.2218    0.2509    0.2684    7.7893    0.2963    0.2910    0.2499    0.3267
    0.2049    0.2487    0.2471    0.2963    7.7351    0.3042    0.3039    0.3723
    0.2284    0.2329    0.2280    0.2910    0.3042    7.8148    0.3823    0.3096
    0.1729    0.2606    0.2350    0.2499    0.3039    0.3823    7.8618    0.3391
    0.2678    0.2634    0.2733    0.3267    0.3723    0.3096    0.3391    7.9113
	
RVQ:
    7.7766    0.2677    0.1764    0.1582    0.1434    0.1242    0.1092    0.1164
    0.2677    7.0448    0.0815    0.0651    0.0638    0.0529    0.0476    0.0510
    0.1764    0.0815    6.4488    0.0453    0.0386    0.0317    0.0286    0.0301
    0.1582    0.0651    0.0453    6.0352    0.0335    0.0254    0.0232    0.0244
    0.1434    0.0638    0.0386    0.0335    5.7150    0.0241    0.0213    0.0217
    0.1242    0.0529    0.0317    0.0254    0.0241    5.5906    0.0173    0.0164
    0.1092    0.0476    0.0286    0.0232    0.0213    0.0173    4.9733    0.0176
    0.1164    0.0510    0.0301    0.0244    0.0217    0.0164    0.0176    4.8196


==> figures/mutualinfo/data/ana_mutualInfo_SIFT1M.txt <==
AQ:
    7.7518    0.6679    0.4465    0.7221    0.3232    0.4730    0.4449    0.5912
    0.6679    7.1294    1.2373    1.5818    0.8720    1.3974    0.9082    1.5105
    0.4465    1.2373    7.2840    0.9759    0.6996    0.8276    0.6390    1.1862
    0.7221    1.5818    0.9759    6.4205    0.6658    1.0442    0.8606    1.2176
    0.3232    0.8720    0.6996    0.6658    7.7047    0.6665    0.3981    0.6897
    0.4730    1.3974    0.8276    1.0442    0.6665    7.5214    0.6202    1.0375
    0.4449    0.9082    0.6390    0.8606    0.3981    0.6202    7.9010    1.0045
    0.5912    1.5105    1.1862    1.2176    0.6897    1.0375    1.0045    7.1582
	
OPQ:
    7.9461    0.7863    0.6485    0.5938    0.7890    0.5598    0.5643    0.6933
    0.7863    7.9445    0.9352    0.4540    0.6599    0.4992    0.5186    0.4759
    0.6485    0.9352    7.9613    0.4066    0.6338    0.4587    0.4296    0.4811
    0.5938    0.4540    0.4066    7.9480    0.6536    0.4176    0.3805    0.3263
    0.7890    0.6599    0.6338    0.6536    7.9492    0.5763    0.4737    0.4337
    0.5598    0.4992    0.4587    0.4176    0.5763    7.9385    0.4048    0.3789
    0.5643    0.5186    0.4296    0.3805    0.4737    0.4048    7.9470    0.3445
    0.6933    0.4759    0.4811    0.3263    0.4337    0.3789    0.3445    7.9400
	
PQ:
    7.9546    0.6772    0.6367    0.5658    0.5916    0.5574    0.7063    0.6540
    0.6772    7.9620    0.8625    0.4177    0.5175    0.4682    0.5158    0.4229
    0.6367    0.8625    7.9681    0.4087    0.5269    0.4466    0.4651    0.4476
    0.5658    0.4177    0.4087    7.9593    0.5050    0.4040    0.3728    0.2975
    0.5916    0.5175    0.5269    0.5050    7.9629    0.4574    0.4236    0.3422
    0.5574    0.4682    0.4466    0.4040    0.4574    7.9519    0.3859    0.3369
    0.7063    0.5158    0.4651    0.3728    0.4236    0.3859    7.9542    0.3533
    0.6540    0.4229    0.4476    0.2975    0.3422    0.3369    0.3533    7.9464
	
DA-offline:
    7.8883    1.1396    1.0158    0.9179    0.8046    0.7131    0.6048    0.4848
    1.1396    7.9514    0.5689    0.5130    0.4604    0.4141    0.3663    0.3043
    1.0158    0.5689    7.9440    0.3921    0.3535    0.3202    0.2867    0.2388
    0.9179    0.5130    0.3921    7.9452    0.2953    0.2692    0.2460    0.2089
    0.8046    0.4604    0.3535    0.2953    7.9406    0.2379    0.2204    0.1900
    0.7131    0.4141    0.3202    0.2692    0.2379    7.9311    0.1983    0.1706
    0.6048    0.3663    0.2867    0.2460    0.2204    0.1983    7.9592    0.1718
    0.4848    0.3043    0.2388    0.2089    0.1900    0.1706    0.1718    7.9781

DA-online:
    7.9208    1.3082    1.1367    0.9698    0.8417    0.7626    0.6826    0.6130
    1.3082    7.9613    0.6932    0.6004    0.5274    0.4839    0.4409    0.4014
    1.1367    0.6932    7.9419    0.4614    0.4086    0.3764    0.3438    0.3158
    0.9698    0.6004    0.4614    7.9430    0.3295    0.3031    0.2847    0.2595
    0.8417    0.5274    0.4086    0.3295    7.9447    0.2666    0.2499    0.2248
    0.7626    0.4839    0.3764    0.3031    0.2666    7.9532    0.2262    0.2011
    0.6826    0.4409    0.3438    0.2847    0.2499    0.2262    7.9661    0.1989
    0.6130    0.4014    0.3158    0.2595    0.2248    0.2011    0.1989    7.9728
	
RVQ:
    7.9455    1.0063    0.8849    0.8106    0.7298    0.6510    0.5724    0.4759
    1.0063    7.8902    0.4318    0.3938    0.3608    0.3372    0.3111    0.2683
    0.8849    0.4318    7.7946    0.2930    0.2650    0.2491    0.2269    0.2000
    0.8106    0.3938    0.2930    7.7110    0.2232    0.2051    0.1917    0.1682
    0.7298    0.3608    0.2650    0.2232    7.6488    0.1780    0.1616    0.1439
    0.6510    0.3372    0.2491    0.2051    0.1780    7.5325    0.1485    0.1295
    0.5724    0.3111    0.2269    0.1917    0.1616    0.1485    7.5536    0.1159
    0.4759    0.2683    0.2000    0.1682    0.1439    0.1295    0.1159    7.3841


==> figures/performance_time-precision.txt <==
ADC, Hashing-Lookup, LOPQ, AQ, IVFADC
